Multi-Resolution Weak Supervision for Sequential Data

Since manually labeling training data is slow and expensive, recent industrial and scientific research efforts have turned to weaker or noisier forms of supervision sources. However, existing weak supervision approaches fail to model multi-resolution sources for sequential data, like video, that can assign labels to individual elements or collections of elements in a sequence. A key challenge in weak supervision is estimating the unknown accuracies and correlations of these sources without using labeled data. Multi-resolution sources exacerbate this challenge due to complex correlations and sample complexity that scales in the length of the sequence. We propose Dugong, the first framework to model multi-resolution weak supervision sources with complex correlations to assign probabilistic labels to training data. Theoretically, we prove that Dugong, under mild conditions, can uniquely recover the unobserved accuracy and correlation parameters and use parameter sharing to improve sample complexity. Our method assigns clinician-validated labels to population-scale biomedical video repositories, helping outperform traditional supervision by 36.8 F1 points and addressing a key use case where machine learning has been severely limited by the lack of expert labeled data. On average, Dugong improves over traditional supervision by 16.0 F1 points and existing weak supervision approaches by 24.2 F1 points across several video and sensor classification tasks.

==> tables/ablation.tgn.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Parameter Ablation","cspan":2,"rspan":1,"markup":[0,18]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"Class Prior","cspan":3,"rspan":1,"markup":[0,11]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]}],[{"value":"Dataset","cspan":1,"rspan":1,"markup":[0,7]},{"value":"w.o Param Tie","cspan":1,"rspan":1,"markup":[1,13]},{"value":"w.o Temp Deps","cspan":1,"rspan":1,"markup":[1,13]},{"value":"Uniform","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Dev","cspan":1,"rspan":1,"markup":[1,3]},{"value":"User","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"BAV","cspan":1,"rspan":1,"markup":[0,3]},{"value":"36.3 $\\pm$ 2.7 ","cspan":1,"rspan":1,"markup":[1,15]},{"value":"50.1 $\\pm$5.4","cspan":1,"rspan":1,"markup":[1,13]},{"value":"4.7 $\\pm$ 3.9","cspan":1,"rspan":1,"markup":[1,13]},{"value":"71.0 $\\pm$ 5.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"58.9 $\\pm$ 2.2","cspan":1,"rspan":1,"markup":[1,14]}],[{"value":"Open","cspan":1,"rspan":1,"markup":[0,4]},{"value":"62.1 $\\pm$ 3.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"60.6 $\\pm$ 2.9","cspan":1,"rspan":1,"markup":[1,14]},{"value":"62.6 $\\pm$ 7.0","cspan":1,"rspan":1,"markup":[1,14]},{"value":"68.8 $\\pm$ 3.2","cspan":1,"rspan":1,"markup":[1,14]},{"value":"70.5 $\\pm$ 4.8","cspan":1,"rspan":1,"markup":[1,14]}],[{"value":"Gait","cspan":1,"rspan":1,"markup":[0,4]},{"value":"59.5 $\\pm$ 5.4","cspan":1,"rspan":1,"markup":[1,14]},{"value":"65.3 $\\pm$ 2.2","cspan":1,"rspan":1,"markup":[1,14]},{"value":"68.0 $\\pm$ 0.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"67.2 $\\pm$ 0.6","cspan":1,"rspan":1,"markup":[1,14]},{"value":"66.4 $\\pm$ 1.1","cspan":1,"rspan":1,"markup":[1,14]}],[{"value":"Shot","cspan":1,"rspan":1,"markup":[0,4]},{"value":"86.6 $\\pm$ 1.3","cspan":1,"rspan":1,"markup":[1,14]},{"value":"86.6 $\\pm$ 0.5","cspan":1,"rspan":1,"markup":[1,14]},{"value":"72.9 $\\pm$ 3.4","cspan":1,"rspan":1,"markup":[1,14]},{"value":"81.1 $\\pm$ 1.2","cspan":1,"rspan":1,"markup":[1,14]},{"value":"87.7 $\\pm$ 1.0","cspan":1,"rspan":1,"markup":[1,14]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}

==> tables/baseline.tgn.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"End Model Performance","cspan":4,"rspan":1,"markup":[1,21]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"Improvement","cspan":3,"rspan":1,"markup":[1,11]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]}],[{"value":"Task","cspan":1,"rspan":1,"markup":[1,4]},{"value":"prop","cspan":1,"rspan":1,"markup":[1,4]},{"value":"T","cspan":1,"rspan":1,"markup":[1,1]},{"value":"TS","cspan":1,"rspan":1,"markup":[1,2]},{"value":"MV","cspan":1,"rspan":1,"markup":[1,2]},{"value":"DP","cspan":1,"rspan":1,"markup":[1,2]},{"value":"\\sn","cspan":1,"rspan":1,"markup":[1,3]},{"value":"TS","cspan":1,"rspan":1,"markup":[1,2]},{"value":"MV","cspan":1,"rspan":1,"markup":[1,2]},{"value":"DP","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"BAV","cspan":1,"rspan":1,"markup":[0,3]},{"value":"0.02","cspan":1,"rspan":1,"markup":[0,4]},{"value":"5","cspan":1,"rspan":1,"markup":[0,1]},{"value":"22.1 $\\pm$ 5.1","cspan":1,"rspan":1,"markup":[1,14]},{"value":"6.2 $\\pm$ 7.6","cspan":1,"rspan":1,"markup":[1,13]},{"value":"53.2 $\\pm$ 4.4","cspan":1,"rspan":1,"markup":[1,14]},{"value":"71.0 $\\pm$ 5.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"+48.9","cspan":1,"rspan":1,"markup":[0,5]},{"value":"+64.8","cspan":1,"rspan":1,"markup":[0,5]},{"value":"+17.8","cspan":1,"rspan":1,"markup":[0,5]}],[{"value":"Open","cspan":1,"rspan":1,"markup":[0,4]},{"value":"0.45","cspan":1,"rspan":1,"markup":[0,4]},{"value":"50","cspan":1,"rspan":1,"markup":[0,2]},{"value":"\\todo{AR}","cspan":1,"rspan":1,"markup":[1,9]},{"value":"66.2 $\\pm$ 2.1","cspan":1,"rspan":1,"markup":[1,14]},{"value":"62.0 $\\pm$ 2.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"70.5 $\\pm$ 4.8","cspan":1,"rspan":1,"markup":[1,14]},{"value":"+11.9","cspan":1,"rspan":1,"markup":[1,5]},{"value":"+4.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"+8.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Gait","cspan":1,"rspan":1,"markup":[0,4]},{"value":"0.33","cspan":1,"rspan":1,"markup":[0,4]},{"value":"5","cspan":1,"rspan":1,"markup":[0,1]},{"value":"47.5 $\\pm$ 14.9","cspan":1,"rspan":1,"markup":[1,15]},{"value":"61.6 $\\pm$ 0.4","cspan":1,"rspan":1,"markup":[1,14]},{"value":"62.9 $\\pm$ 0.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"68.0 $\\pm$ 0.7","cspan":1,"rspan":1,"markup":[1,14]},{"value":"+20.5","cspan":1,"rspan":1,"markup":[1,5]},{"value":"+6.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"+5.1","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Shot","cspan":1,"rspan":1,"markup":[0,4]},{"value":"0.10","cspan":1,"rspan":1,"markup":[0,4]},{"value":"5","cspan":1,"rspan":1,"markup":[0,1]},{"value":"83.2 $\\pm$ 1.0","cspan":1,"rspan":1,"markup":[1,14]},{"value":"86.0 $\\pm$ 0.9","cspan":1,"rspan":1,"markup":[1,14]},{"value":"86.2 $\\pm$ 1.1","cspan":1,"rspan":1,"markup":[1,14]},{"value":"87.7 $\\pm$ 1.0","cspan":1,"rspan":1,"markup":[1,14]},{"value":"+4.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"+1.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"+1.5","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}

==> tables/stats.tgn.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Dataset Statistics","cspan":5,"rspan":1,"markup":[1,18]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"Dataset Statistics","cspan":-2,"rspan":1,"markup":[1,18]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"Supervision Statistics","cspan":4,"rspan":1,"markup":[1,22]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]}],[{"value":"Dataset","cspan":1,"rspan":1,"markup":[1,7]},{"value":"End Model","cspan":1,"rspan":1,"markup":[1,9]},{"value":"T","cspan":1,"rspan":1,"markup":[1,1]},{"value":"pos.","cspan":1,"rspan":1,"markup":[1,4]},{"value":"$N_{train}$","cspan":1,"rspan":1,"markup":[1,11]},{"value":"$N_{dev}$","cspan":1,"rspan":1,"markup":[1,9]},{"value":"$N_{test}$","cspan":1,"rspan":1,"markup":[1,10]},{"value":"m","cspan":1,"rspan":1,"markup":[1,1]},{"value":"m-elem","cspan":1,"rspan":1,"markup":[1,6]},{"value":"m-sub","cspan":1,"rspan":1,"markup":[1,5]},{"value":"m-seq","cspan":1,"rspan":1,"markup":[1,5]}],[{"value":"BAV","cspan":1,"rspan":1,"markup":[1,3]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Open","cspan":1,"rspan":1,"markup":[1,4]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"Gait","cspan":1,"rspan":1,"markup":[1,4]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"Shot","cspan":1,"rspan":1,"markup":[1,4]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}
